Deductron -- A Recurrent Neural Network

The current paper is a study in Recurrent Neural Networks (RNN), motivated by the lack of examples simple enough so that they can be thoroughly understood theoretically, but complex enough to be realistic. We constructed an example of structured data, motivated by problems from image-to-text conversion (OCR), which requires long-term memory to decode. Our data is a simple writing system, encoding characters 'X' and 'O' as their upper halves, which is possible due to symmetry of the two characters. The characters can be connected, as in some languages using cursive, such as Arabic (abjad). The string 'XOOXXO' may be encoded as '${\vee}{\wedge}\kern-1.5pt{\wedge}{\vee}\kern-1.5pt{\vee}{\wedge}$'. It follows that we may need to know arbitrarily long past to decode a current character, thus requiring long-term memory. Subsequently we constructed an RNN capable of decoding sequences encoded in this manner. Rather than by training, we constructed our RNN "by inspection", i.e. we guessed its weights. This involved a sequence of steps. We wrote a conventional program which decodes the sequences as the example above. Subsequently, we interpreted the program as a neural network (the only example of this kind known to us). Finally, we generalized this neural network to discover a new RNN architecture whose instance is our handcrafted RNN. It turns out to be a 3 layer network, where the middle layer is capable of performing simple logical inferences; thus the name "deductron". It is demonstrated that it is possible to train our network by simulated annealing. Also, known variants of stochastic gradient descent (SGD) methods are shown to work.

==> outputs/output1.txt <==
>>> test_annealing(large_inputs, large_targets)
**** Simulated annealing ****
 Iteration       Loss  Best Loss Inv. Temp.
       000    259.000    259.000      0.000
       001    258.992    259.000      0.000
       002    258.983    258.992      0.000
       003    258.982    258.983      0.000
       004    258.976    258.982      0.000
       005    258.945    258.976      0.000
       022    258.944    258.945      0.000
[ Many lines of output skipped...]
    997325      0.674      0.674      9.973
    997329      0.674      0.674      9.973
    997338      0.674      0.674      9.973
    997340      0.674      0.674      9.973
    997344      0.674      0.674      9.973
    998000      0.686      0.674      9.980
    998828      0.672      0.674      9.988
    998842      0.662      0.672      9.988
    998843      0.662      0.662      9.988
    998844      0.662      0.662      9.988
    998845      0.662      0.662      9.988
    998847      0.662      0.662      9.988
DeductronBase:
beta: 9.988469999791027
shift: 0.5
W1:
[[ 1  1 -1 -1  1  1]
 [ 0  0 -1  1 -1  1]
 [-1  1 -1  1 -1  1]
 [-1 -1 -1 -1 -1 -1]
 [ 1 -1 -1  1  0 -1]
 [ 0 -1  1  0 -1  0]]
B1:
[[2]
 [1]
 [0]
 [3]
 [1]
 [0]]
W2:
[[ 1 -1  1]
 [-1  1  1]]
B2:
[[1]
 [1]]


==> outputs/output3.txt <==
>>> test_annealing(comb_inputs, comb_targets)
**** Simulated annealing ****
 Iteration       Loss  Best Loss Inv. Temp.
       000    273.500    273.500      0.000
       001    273.492    273.500      0.000
       002    273.487    273.492      0.000
       003    273.477    273.487      0.000
       004    273.470    273.477      0.000
       022    273.431    273.470      0.000
       023    273.428    273.431      0.000
[ Many lines of output skipped...]
    999104      0.008      0.008      9.991
    999110      0.008      0.008      9.991
    999115      0.008      0.008      9.991
    999118      0.008      0.008      9.991
    999125      0.008      0.008      9.991
    999127      0.008      0.008      9.991
    999130      0.008      0.008      9.991
    999134      0.008      0.008      9.991
DeductronBase:
beta: 9.991339999790918
shift: 0.5
W1:
[[ 0  1  1  1  1 -1]
 [-1  0  1  1 -1  0]
 [ 0 -1  0 -1  0 -1]
 [ 1  1 -1 -1  0  1]
 [-1 -1  0  0  0  1]
 [-1 -1 -1 -1 -1 -1]]
B1:
[[1]
 [0]
 [2]
 [2]
 [0]
 [0]]
W2:
[[-1  1 -1]
 [ 1 -1 -1]]
B2:
[[2]
 [2]]


==> outputs/output5.txt <==
Step:  0 Loss:  196.4066 Real Loss:  196.40605
Step:  100 Loss:  21.203981 Real Loss:  21.202347
Step:  200 Loss:  16.951895 Real Loss:  16.949999
Step:  300 Loss:  15.922396 Real Loss:  15.920374
Step:  400 Loss:  15.511017 Real Loss:  15.508916
[ Many lines of output skipped...]
Step:  59300 Loss:  0.14948757 Real Loss:  0.031579416
Step:  59400 Loss:  0.14949517 Real Loss:  0.0315694
Step:  59500 Loss:  0.14948788 Real Loss:  0.03158106
Step:  59600 Loss:  0.14951864 Real Loss:  0.031583987
Step:  59700 Loss:  0.1494878 Real Loss:  0.03158045
Step:  59800 Loss:  0.14954275 Real Loss:  0.031617433
Step:  59900 Loss:  0.14948794 Real Loss:  0.031581618
W1:
[[ 3.73 -1.17  2.82 -0.77  1.71  4.  ]
 [-0.01 -2.16  4.53  4.85 -2.14  2.66]
 [-2.11  3.37 -1.81  0.97 -4.08  1.7 ]
 [ 4.98  4.58 -4.49 -4.28  4.43  4.93]
 [ 2.88 -1.26 -1.01 -1.42 -0.02  2.09]
 [ 0.22 -2.01  0.05 -0.65  0.12 -1.11]]
B1:
[[ 3.66]
 [ 2.45]
 [-1.54]
 [ 5.29]
 [ 3.45]
 [-1.63]]
W2:
[[-55.81  47.05  15.44]
 [ 29.19 -32.    24.45]]
B2:
[[ 3.42]
 [12.51]]
Outputs: [[0. 0.]
 [0. 0.]
 [0. 0.]
 ...
 [0. 0.]
 [0. 0.]
 [0. 0.]]
Loss: 0.14948774874210358
Real Loss: 0.03157615661621094


==> outputs/output6.txt <==
W1:
[[0   1  -1   1   1  -1 
  1   1   0  -1   0   1 
  0   0   0  -1  -1   0 
  0   1   0  -1  -1  -1 
  0   1   2   3   4   5 
  1   1   0  -1   1   1 
  1  -1  -1   0   0   1 
  0  -1   1  -1   0  -1 
 -1   1  -1  -1   1   0]] 
B1:
[[1]     
 [3]     
 [1]     
 [1]     
 [1]
 [2]
 [0]
 [0]
W2:
[[-1   1  -1   1] 
 [ 1  -1   1  -1]] 
B2:
[[1] 
 [2]] 

